TESTNAV: Pareto-Guided Search for Compositional Robustness Testing

Deep learning models remain vulnerable to real-world input perturbations, especially when multiple corruptions co-occur in the same input (e.g., brightness shifts and motion blur). Compositional testing reveals these interaction effects but introduces two challenges: combinatorial growth of the perturbation space as dimensions and severity levels increase, and uneven diagnostic value-many combinations yield unrealistically degraded inputs with limited practical relevance. We present TESTNAV, 1 a Pareto-guided robustness testing framework for efficiently exploring discrete, compositional perturbation spaces when only a limited number of perturbation configurations can be evaluated. TESTNAV prioritises severe yet realistic failures by formulating robustness testing as bi-objective optimisation: maximise performance degradation while preserving input fidelity measured by modality-specific metrics (e.g., SSIM and KID for vision; chrF and BERT-F1 for language and code). It uses NSGA-II to approximate the bi-objective Pareto front. Across four benchmarks spanning vision, natural language, and code generation, TESTNAV recovers Pareto fronts up to 2.15x faster than search-based baselines, using 35.8%-89.3% of the discrete perturbation space defined by four perturbation dimensions with six levels each.

==> workshop_figures/voxel_pareto/pareto_order_counts_by_family.csv <==
family,dataset,n_pareto,theta1,theta2,theta3,theta4
ssim_chrf,ImageNet,27,9,12,4,2
ssim_chrf,QQP,13,2,7,2,2
ssim_chrf,HumanEval,20,2,3,12,3
ssim_chrf,MBPP,24,1,5,13,5
kid_bert,ImageNet,27,4,7,14,2
kid_bert,QQP,12,2,7,1,2
kid_bert,HumanEval,17,3,9,5,0
kid_bert,MBPP,30,7,12,5,6

